The Short Rotation Period of Hi'iaka, Haumea's Largest Satellite

Hi'iaka is the larger outer satellite of the dwarf planet Haumea. Using relative photometry from the Hubble Space Telescope and Magellan and a phase dispersion minimization analysis, we have identified the rotation period of Hi'iaka to be ~9.8 hrs (double-peaked). This is ~120 times faster than its orbital period, creating new questions about the formation of this system and possible tidal evolution. The rapid rotation suggests that Hi'iaka could have a significant obliquity and spin precession that could be visible in light curves within a few years. We then turn to an investigation of what we learn about the (presently unclear) formation of the Haumea system and family based on this unexpectedly rapid rotation rate. We explore the importance of the initial semi-major axis and rotation period in tidal evolution theory and find they strongly influence the time required to despin to synchronous rotation, relevant to understanding a wide variety of satellite and binary systems. We find that despinning tides do not necessarily lead to synchronous spin periods for Hi'iaka, even if it formed near the Roche limit. Therefore the short rotation period of Hi'iaka does not rule out significant tidal evolution. Hi'iaka's spin period is also consistent with formation near its current location and spin up due to Haumea-centric impactors.

==> datafile1.txt <==
%auto-ignore
Title: The Short Rotation Period of Hi'iaka, Haumea's Largest Satellite 
Authors: Hastings D.M., Ragozzine D., Fabrycky D.C., Burkhart L.D., Fuentes C.,
         Margot J.L., Brown M.E., Holman M. 
Table: Normalized Relative Photometry of Haumea
================================================================================
Byte-by-byte Description of file: datafile1.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label  Explanations
--------------------------------------------------------------------------------
   1- 11 F11.3  d       AJD    HaumeA-centered Julian Date of observation (1)
  13- 18 F6.4   ---     Flux   Normalized Flux (2)
  20- 25 F6.4   ---   e_Flux   Error on Flux (2)
      27 I1     ---   n_Flux   Observing Program (3)
--------------------------------------------------------------------------------
Note (1): After light travel time corrections.
Note (2): Derived from relative photometry measurements. The photometry was 
          normalized by dividing each individual dataset by the maximum value 
          of flux from that dataset.
Note (3):   
    1 = HST Program 11971 on February 4, 2009;
    2 = Magellan Observations on June 1, 2009;
    3 = HST Program 12243 on June 28, 2010.
--------------------------------------------------------------------------------
2454867.136 0.9898 0.0103 1 
2454867.138 0.9797 0.0102 1 
2454867.157 0.9101 0.0099 1 
2454867.159 0.9124 0.0099 1 
2454867.161 0.9222 0.0099 1 
2454867.163 0.9136 0.0099 1 
2454867.203 0.8352 0.0095 1 
2454867.205 0.8360 0.0095 1 
2454867.207 0.8253 0.0094 1 
2454867.209 0.8397 0.0095 1 
2454867.211 0.8417 0.0095 1 
2454867.140 1.0000 0.0103 1 
2454867.213 0.8321 0.0094 1 
2454867.215 0.8429 0.0095 1 
2454867.217 0.8416 0.0095 1 
2454867.219 0.8402 0.0095 1 
2454867.221 0.8226 0.0094 1 
2454867.224 0.8462 0.0095 1 
2454867.226 0.8296 0.0094 1 
2454867.228 0.8500 0.0095 1 
2454867.267 0.8986 0.0098 1 
2454867.269 0.9266 0.0100 1 
2454867.142 0.9831 0.0103 1 
2454867.271 0.9462 0.0101 1 
2454867.274 0.9183 0.0099 1 
2454867.276 0.9082 0.0099 1 
2454867.278 0.9258 0.0100 1 
2454867.280 0.9307 0.0100 1 
2454867.282 0.9097 0.0099 1 
2454867.284 0.9250 0.0100 1 
2454867.286 0.9331 0.0100 1 
2454867.288 0.9224 0.0099 1 
2454867.290 0.9244 0.0099 1 
2454867.144 0.9695 0.0102 1 
2454867.292 0.9275 0.0100 1 
2454867.294 0.9335 0.0100 1 
2454867.335 0.9362 0.0100 1 
2454867.337 0.9690 0.0102 1 
2454867.342 0.9360 0.0100 1 
2454867.344 0.9284 0.0100 1 
2454867.346 0.9413 0.0100 1 
2454867.348 0.9017 0.0098 1 
2454867.350 0.9117 0.0099 1 
2454867.146 0.9639 0.0102 1 
2454867.352 0.9158 0.0099 1 
2454867.354 0.9038 0.0098 1 
2454867.356 0.9085 0.0099 1 
2454867.358 0.8939 0.0098 1 
2454867.360 0.8835 0.0097 1 
2454867.362 0.8937 0.0098 1 
2454867.406 0.7963 0.0092 1 
2454867.408 0.8013 0.0093 1 
2454867.410 0.7913 0.0092 1 
2454867.412 0.8027 0.0093 1 
2454867.149 0.9302 0.0100 1 
2454867.415 0.8301 0.0094 1 
2454867.417 0.7904 0.0092 1 
2454867.419 0.8210 0.0094 1 
2454867.421 0.8125 0.0093 1 
2454867.423 0.8008 0.0093 1 
2454867.425 0.8097 0.0093 1 
2454867.427 0.8169 0.0094 1 
2454867.429 0.8058 0.0093 1 
2454867.151 0.9505 0.0101 1 
2454867.153 0.9533 0.0101 1 
2454867.155 0.9387 0.0100 1 
2454983.430 0.9566 0.0218 2 
2454983.430 0.9407 0.0218 2 
2454983.434 0.9812 0.0218 2 
2454983.434 0.9712 0.0218 2 
2454983.437 0.9685 0.0218 2 
2454983.441 1.0021 0.0218 2 
2454983.441 0.9748 0.0218 2 
2454983.445 0.9762 0.0218 2 
2454983.445 0.9258 0.0218 2 
2454983.449 0.9741 0.0131 2 
2454983.453 0.9784 0.0131 2 
2454983.453 0.9553 0.0131 2 
2454983.457 0.9971 0.0131 2 
2454983.457 0.9713 0.0131 2 
2454983.461 1.0000 0.0131 2 
2454983.461 0.9841 0.0131 2 
2454983.465 1.0000 0.0131 2 
2454983.465 0.9742 0.0131 2 
2454983.465 0.9913 0.0131 2 
2454983.469 0.9532 0.0131 2 
2454983.469 0.9581 0.0131 2 
2454983.473 0.9742 0.0131 2 
2454983.477 0.9806 0.0131 2 
2454983.477 0.9594 0.0131 2 
2454983.481 0.9665 0.0131 2 
2454983.481 0.9553 0.0131 2 
2454983.481 0.9878 0.0131 2 
2454983.484 0.9821 0.0131 2 
2454983.484 0.9423 0.0131 2 
2454983.488 0.9491 0.0131 2 
2454983.492 0.9637 0.0131 2 
2454983.492 0.9575 0.0131 2 
2454983.496 0.9554 0.0131 2 
2454983.496 0.9321 0.0131 2 
2454983.500 0.9028 0.0131 2 
2454983.500 0.9314 0.0131 2 
2454983.504 0.8725 0.0131 2 
2454983.504 0.9375 0.0131 2 
2454983.508 0.8444 0.0131 2 
2454983.508 0.8750 0.0131 2 
2454983.511 0.9173 0.0131 2 
2454983.511 0.8500 0.0131 2 
2454983.511 0.9008 0.0131 2 
2454983.515 0.8943 0.0131 2 
2454983.516 0.8637 0.0131 2 
2454983.519 0.8643 0.0131 2 
2454983.519 0.8238 0.0131 2 
2454983.523 0.8299 0.0131 2 
2454983.523 0.8102 0.0131 2 
2454983.527 0.8120 0.0131 2 
2454983.527 0.8263 0.0131 2 
2454983.531 0.8245 0.0131 2 
2454983.531 0.7679 0.0131 2 
2454983.531 0.8587 0.0131 2 
2454983.535 0.8096 0.0131 2 
2454983.535 0.8323 0.0131 2 
2454983.539 0.8257 0.0131 2 
2454983.539 0.8009 0.0131 2 
2454983.543 0.8215 0.0131 2 
2454983.543 0.7934 0.0131 2 
2454983.543 0.7894 0.0131 2 
2454983.547 0.8162 0.0131 2 
2454983.547 0.8239 0.0131 2 
2454983.551 0.8062 0.0131 2 
2454983.551 0.7974 0.0131 2 
2454983.555 0.8115 0.0131 2 
2454983.555 0.8050 0.0131 2 
2454983.555 0.8354 0.0131 2 
2454983.558 0.8103 0.0131 2 
2454983.558 0.8354 0.0131 2 
2454983.562 0.8294 0.0131 2 
2454983.562 0.8638 0.0131 2 
2454983.566 0.8204 0.0131 2 
2454983.566 0.8582 0.0131 2 
2454983.566 0.8434 0.0131 2 
2454983.570 0.8403 0.0131 2 
2454983.570 0.8526 0.0131 2 
2454983.574 0.8563 0.0131 2 
2454983.574 0.8714 0.0131 2 
2454983.578 0.8489 0.0131 2 
2454983.578 0.8771 0.0131 2 
2454983.582 0.8428 0.0131 2 
2454983.582 0.8708 0.0131 2 
2454983.586 0.8721 0.0131 2 
2454983.586 0.8816 0.0131 2 
2454983.590 0.8797 0.0131 2 
2454983.590 0.8733 0.0131 2 
2454983.590 0.8874 0.0131 2 
2454983.594 0.8670 0.0131 2 
2454983.594 0.8907 0.0131 2 
2454983.598 0.8946 0.0131 2 
2454983.598 0.8570 0.0131 2 
2454983.602 0.9031 0.0131 2 
2454983.602 0.8658 0.0131 2 
2454983.605 0.9070 0.0131 2 
2454983.605 0.9136 0.0131 2 
2455375.544 0.9509 0.0131 3 
2455375.546 0.9611 0.0131 3 
2455375.547 0.9627 0.0131 3 
2455375.548 0.9641 0.0131 3 
2455375.549 0.9731 0.0131 3 
2455375.550 0.9544 0.0131 3 
2455375.551 0.9620 0.0131 3 
2455375.553 0.9745 0.0131 3 
2455375.554 0.9803 0.0131 3 
2455375.555 0.9717 0.0131 3 
2455375.556 0.9813 0.0065 3 
2455375.557 0.9681 0.0065 3 
2455375.558 0.9867 0.0065 3 
2455375.560 0.9688 0.0065 3 
2455375.561 0.9533 0.0065 3 
2455375.563 0.9476 0.0064 3 
2455375.564 0.9598 0.0065 3 
2455375.567 0.9648 0.0065 3 
2455375.568 0.9383 0.0065 3 
2455375.569 0.9626 0.0065 3 
2455375.570 0.9836 0.0065 3 
2455375.572 0.9754 0.0065 3 
2455375.573 0.9783 0.0066 3 
2455375.574 0.9585 0.0065 3 
2455375.608 0.8808 0.0064 3 
2455375.610 0.9009 0.0064 3 
2455375.611 0.8941 0.0064 3 
2455375.612 0.8785 0.0065 3 
2455375.613 0.8921 0.0063 3 
2455375.614 0.8867 0.0065 3 
2455375.615 0.8457 0.0065 3 
2455375.617 0.8643 0.0065 3 
2455375.618 0.8608 0.0065 3 
2455375.619 0.8477 0.0065 3 
2455375.621 0.8540 0.0061 3 
2455375.622 0.8482 0.0061 3 
2455375.623 0.8161 0.0060 3 
2455375.624 0.8417 0.0061 3 
2455375.626 0.8194 0.0060 3 
2455375.627 0.8211 0.0059 3 
2455375.628 0.8097 0.0058 3 
2455375.629 0.7920 0.0059 3 
2455375.631 0.8083 0.0059 3 
2455375.632 0.7951 0.0058 3 
2455375.633 0.7918 0.0059 3 
2455375.634 0.8056 0.0058 3 
2455375.636 0.7842 0.0057 3 
2455375.637 0.8029 0.0059 3 
2455375.638 0.7857 0.0057 3 
2455375.639 0.8005 0.0057 3 
2455375.640 0.8046 0.0057 3 
2455375.642 0.7885 0.0056 3 
2455375.675 0.8511 0.0058 3 
2455375.676 0.8557 0.0057 3 
2455375.677 0.8616 0.0056 3 
2455375.678 0.8619 0.0057 3 
2455375.680 0.8577 0.0056 3 
2455375.681 0.8772 0.0057 3 
2455375.682 0.8499 0.0057 3 
2455375.684 0.8727 0.0057 3 
2455375.685 0.8863 0.0056 3 
2455375.686 0.8667 0.0056 3 
2455375.687 0.8745 0.0059 3 
2455375.688 0.8788 0.0059 3 
2455375.690 0.8904 0.0059 3 
2455375.691 0.8943 0.0059 3 
2455375.692 0.8785 0.0059 3 
2455375.694 0.8947 0.0059 3 
2455375.695 0.8977 0.0058 3 
2455375.696 0.9026 0.0058 3 
2455375.697 0.8804 0.0059 3 
2455375.698 0.8974 0.0058 3 
2455375.699 0.8790 0.0058 3 
2455375.701 0.9064 0.0059 3 
2455375.702 0.9027 0.0059 3 
2455375.703 0.9060 0.0059 3 
2455375.705 0.9001 0.0059 3 
2455375.706 0.9222 0.0060 3 
2455375.707 0.9205 0.0059 3 
2455375.708 0.9086 0.0060 3 
2455375.741 0.9529 0.0060 3 
2455375.743 0.9578 0.0059 3 
2455375.744 0.9571 0.0059 3 
2455375.745 0.9642 0.0060 3 
2455375.746 0.9642 0.0060 3 
2455375.747 0.9528 0.0060 3 
2455375.749 0.9654 0.0059 3 
2455375.750 0.9571 0.0061 3 
2455375.751 0.9715 0.0060 3 
2455375.753 0.9654 0.0060 3 
2455375.754 0.9842 0.0062 3 
2455375.755 0.9729 0.0062 3 
2455375.756 0.9738 0.0062 3 
2455375.757 0.9849 0.0061 3 
2455375.759 0.9810 0.0061 3 
2455375.760 0.9839 0.0060 3 
2455375.761 0.9790 0.0061 3 
2455375.762 0.9786 0.0061 3 
2455375.765 0.9635 0.0061 3 
2455375.766 0.9687 0.0061 3 
2455375.768 0.9884 0.0061 3 
2455375.769 0.9932 0.0061 3 
2455375.770 0.9816 0.0061 3 
2455375.771 0.9889 0.0062 3 
2455375.772 0.9788 0.0062 3 
2455375.774 0.9756 0.0062 3 
2455375.775 0.9857 0.0062 3 
2455375.809 0.9257 0.0061 3 
2455375.810 0.9240 0.0061 3 
2455375.812 0.9064 0.0061 3 
2455375.813 0.9165 0.0062 3 
2455375.814 0.8965 0.0062 3 
2455375.815 0.9123 0.0062 3 
2455375.817 0.8987 0.0062 3 
2455375.818 0.8909 0.0062 3 
2455375.819 0.8910 0.0061 3 
2455375.820 0.8844 0.0062 3 
2455375.821 0.8760 0.0061 3 
2455375.823 0.8733 0.0061 3 
2455375.824 0.8707 0.0060 3 
2455375.825 0.8406 0.0060 3 
2455375.827 0.8486 0.0060 3 
2455375.828 0.8481 0.0060 3 
2455375.829 0.8460 0.0060 3 
2455375.830 0.8341 0.0059 3 
2455375.831 0.8275 0.0059 3 
2455375.833 0.8143 0.0059 3 
2455375.834 0.8669 0.0058 3 
2455375.835 0.8129 0.0058 3 
2455375.837 0.8334 0.0058 3 
2455375.838 0.8337 0.0058 3 
2455375.839 0.8175 0.0058 3 
2455375.840 0.8177 0.0058 3 
2455375.841 0.8573 0.0058 3 
2455375.875 0.8458 0.0057 3 
2455375.876 0.8454 0.0057 3 
2455375.877 0.8478 0.0057 3 
2455375.878 0.8415 0.0058 3 
2455375.879 0.8598 0.0057 3 
2455375.881 0.8529 0.0057 3 
2455375.882 0.8525 0.0057 3 
2455375.883 0.8536 0.0057 3 
2455375.884 0.8692 0.0057 3 
2455375.886 0.8724 0.0059 3 
2455375.887 0.8657 0.0059 3 
2455375.888 0.8733 0.0058 3 
2455375.889 0.8938 0.0058 3 
2455375.890 0.8801 0.0058 3 
2455375.892 0.8782 0.0058 3 
2455375.893 0.8750 0.0058 3 
2455375.894 0.8939 0.0058 3 
2455375.896 0.8833 0.0058 3 
2455375.897 0.8776 0.0058 3 
2455375.898 0.8950 0.0058 3 
2455375.899 0.8929 0.0058 3 
2455375.901 0.8888 0.0059 3 
2455375.902 0.8853 0.0059 3 
2455375.903 0.8968 0.0059 3 
2455375.904 0.9073 0.0058 3 
2455375.906 0.8933 0.0058 3 
2455375.907 0.8996 0.0059 3 
2455375.908 0.9138 0.0058 3 
2455375.941 0.9685 0.0059 3 
2455375.942 0.9725 0.0059 3 
2455375.943 0.9817 0.0059 3 
2455375.945 0.9605 0.0059 3 
2455375.946 0.9548 0.0059 3 
2455375.947 0.9565 0.0059 3 
2455375.950 0.9568 0.0059 3 
2455375.951 0.9533 0.0059 3 
2455375.952 0.9546 0.0059 3 
2455375.953 0.9629 0.0060 3 
2455375.955 0.9660 0.0063 3 
2455375.956 0.9574 0.0063 3 
2455375.957 0.9749 0.0062 3 
2455375.959 0.9637 0.0062 3 
2455375.960 0.9698 0.0061 3 
2455375.961 0.9724 0.0061 3 
2455375.962 0.9821 0.0062 3 
2455375.963 0.9849 0.0061 3 
2455375.965 0.9689 0.0061 3 
2455375.966 0.9744 0.0062 3 
2455375.967 0.9596 0.0062 3 
2455375.968 0.9814 0.0061 3 
2455375.970 0.9762 0.0061 3 
2455375.971 0.9731 0.0061 3 
2455375.972 0.9860 0.0062 3 
2455375.973 0.9850 0.0062 3 
2455375.974 0.9821 0.0061 3 
2455376.011 0.8977 0.0062 3 
2455376.012 0.8869 0.0061 3 
2455376.013 0.8847 0.0062 3 
2455376.014 0.8816 0.0062 3 
2455376.015 0.8684 0.0062 3 
2455376.016 0.8890 0.0061 3 
2455376.018 0.8712 0.0062 3 
2455376.019 0.9000 0.0061 3 
2455376.020 0.8711 0.0062 3 
2455376.022 0.8919 0.0061 3 
2455376.023 0.8751 0.0060 3 
2455376.024 0.8663 0.0059 3 
2455376.025 0.8592 0.0060 3 
2455376.026 0.8684 0.0059 3 
2455376.028 0.8478 0.0059 3 
2455376.030 0.8527 0.0059 3 
2455376.032 0.8481 0.0059 3 
2455376.033 0.8303 0.0060 3 
2455376.034 0.8311 0.0059 3 
2455376.036 0.8197 0.0059 3 
2455376.037 0.8630 0.0059 3 
2455376.038 0.8065 0.0059 3 
2455376.039 0.8129 0.0058 3 
2455376.040 0.8145 0.0059 3 
2455376.041 0.7955 0.0058 3 
2455376.080 0.8540 0.0058 3 
2455376.081 0.8455 0.0058 3 
2455376.082 0.8592 0.0058 3 
2455376.083 0.8522 0.0058 3 
2455376.085 0.8639 0.0058 3 
2455376.086 0.9139 0.0059 3 
2455376.087 0.8715 0.0057 3 
2455376.089 0.8701 0.0057 3 
2455376.090 0.8851 0.0057 3 
2455376.091 0.8790 0.0057 3 
2455376.092 0.8872 0.0058 3 
2455376.093 0.8787 0.0058 3 
2455376.095 0.8773 0.0059 3 
2455376.096 0.8778 0.0058 3 
2455376.097 0.8832 0.0059 3 
2455376.098 0.8800 0.0060 3 
2455376.100 0.8810 0.0059 3 
2455376.101 0.8763 0.0059 3 
2455376.102 0.8882 0.0059 3 
2455376.104 0.8966 0.0059 3 
2455376.105 0.9057 0.0059 3 
2455376.106 0.9016 0.0059 3 
2455376.107 0.8967 0.0059 3 
2455376.108 0.8998 0.0059 3 
2455376.143 0.9774 0.0059 3 
2455376.146 0.9654 0.0059 3 
2455376.154 0.9752 0.0060 3 
2455376.155 0.9639 0.0060 3 
2455376.156 0.9671 0.0060 3 
2455376.157 0.9726 0.0060 3 
2455376.158 0.9786 0.0060 3 
2455376.160 0.9866 0.0060 3 
2455376.161 0.9768 0.0060 3 
2455376.162 0.9777 0.0060 3 
2455376.164 0.9868 0.0063 3 
2455376.165 0.9709 0.0062 3 
2455376.166 0.9781 0.0062 3 
2455376.167 0.9856 0.0061 3 
2455376.169 0.9859 0.0061 3 
2455376.170 1.0000 0.0061 3 
2455376.171 0.9996 0.0062 3 
2455376.172 0.9949 0.0062 3 
2455376.174 0.9812 0.0062 3 
2455376.175 0.9787 0.0062 3 

